System size and energy dependence of proton rapidity spectra from NA61/SHINE at the CERN SPS

NA61/SHINE is an experiment at the CERN Super Proton Synchrotron. The main goals of the experiment are the search for the critical point of strongly interacting matter and the study of the properties of the onset of deconfinement. To reach these goals, the two-dimensional scan in beam momentum ($13A-150A$ GeV/$c$) and system size ($p$+$p$, Be+Be, Ar+Sc, Xe+La, Pb+Pb) was performed. In the final stage of the collision, the spectra of protons are only weakly affected by the effects of resonance decays and rescattering due to their large mass. Thus, proton rapidity distribution is particularly sensitive to the onset of deconfinement. This article presents experimental results on proton production in the collision energy range, which is most relevant to the onset of deconfinement. The procedure of measuring the proton rapidity spectra by NA61/SHINE is described, as well as Collaboration's recent results from reactions of $p$+$p$, Be+Be and Ar+Sc. Presented experimental results are confronted with existing data and models.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

